ReefNet: A Large-Scale Dataset and Benchmark for Fine-Grained Coral Reef Recognition

Coral reef monitoring requires scalable recognition of visually similar taxa across heterogeneous underwater surveys. We introduce ReefNet, a public dataset that aligns approximately 925K hard-coral point annotations from 76 CoralNet sources and an independently collected Al-Wajh dataset with the World Register of Marine Species taxonomy. A stratified expert audit of 8,962 patches guides filtering to a 479,027-annotation benchmark with 39 labels: 38 genera and the family Fungiidae. Expert agreement is 92% on the retained audit subset, rather than an exhaustive accuracy estimate. We evaluate pretrained models through zero-shot recognition, few-shot adaptation, and full fine-tuning, each on within-source ReefNet and held-out-source Al-Wajh tests. Biological vision-language pretraining provides the strongest zero-shot results; supervised adaptation substantially improves recognition, with DINOv2 reaching 65.79% macro recall on Al-Wajh. Matched text-description experiments improve all four evaluated MLLMs on Al-Wajh, while a GPT-5.4 reasoning ablation does not improve over direct classification. Long-tail recognition, label uncertainty, and geographic imbalance remain challenges. ReefNet provides a taxonomically grounded resource for studying these challenges; the Al-Wajh test is a regional stress test rather than evidence of global robustness. Public data and resource links are documented in the supplement.

==> artifacts/api_text_inputs/SHA256SUMS.json <==
{
  "README.md": "eb51b2d4e636dd1ca647b431d495d23a76a82f5a7b2168a0a1938b6816a0eca0",
  "description_reasoning_rules.txt": "abc49eac97148fc7a40a969bce75784f415cbbae2b59f6ac023ed9bde114a07f",
  "description_templates/alwajh_desc.txt": "d339590cb4095030b0c85ea1da0cfbd4448d8840e243a3b727478e4241a03502",
  "description_templates/alwajh_desc_reasoning.txt": "17993744f3b6525cf2493a51a1dcf05f3984179bfaabf40a34080f4db9142d4f",
  "description_templates/one_desc.txt": "4e148866137287ce771488a31b2a2f0391d1bdbe7e3d57e65c1830cc13a29cb9",
  "description_templates/one_desc_reasoning.txt": "74e0472926307197e199f264f67889bbf260a068305b84ada1ce3374d0c73f79",
  "genus_descriptions_39.csv": "7a9e8ad00ff4f8b04bed30a6a7038a44e7c4d69c39ec20adc4fe1100e1249a63",
  "name_direct_template.txt": "da96c21b212e12fc098f94d61ae1a0b3c18575f7f24f6d7bceaa8bf2f882ce3d",
  "name_reasoning_template.txt": "043d4d180f38d54bebf6953347e44618f9aefcd14da2c21e108b4716aef69124",
  "prompts/predictions_alwajh_direct_anthropic_claude-opus-5.txt": "61f735a29e691bed8364de1e86a6757638e0530c7a54af1d1ee73136c73d28e4",
  "prompts/predictions_alwajh_direct_desc_openai_gpt-5.4.txt": "90e75972fa1d893903289582615a294f49939772b7147e5fb6454776de69af62",
  "prompts/predictions_alwajh_direct_openai_gpt-5.4.txt": "61f735a29e691bed8364de1e86a6757638e0530c7a54af1d1ee73136c73d28e4",
  "prompts/predictions_alwajh_reasoning_desc_openai_gpt-5.4.txt": "6784c5ce0d5e17252d28a0c1d9a62c866df37b3f8b55935ef16c5e2d06166671",
  "prompts/predictions_alwajh_reasoning_openai_gpt-5.4.txt": "9085e7a48fac2fc5594bb7209149a02cec0568ba66275ff6b907e00cf36cd931",
  "prompts/predictions_one_direct_anthropic_claude-opus-5.txt": "0647bf30cc18a16a1dc56bb3222a26e3d204e652e2eba9065da6dc67ef808011",
  "prompts/predictions_one_direct_desc_openai_gpt-5.4.txt": "732459c7bffc0df8991c51bf94f5de0fea766ced753107c4aefc075b1bd3e62d",
  "prompts/predictions_one_direct_openai_gpt-5.4.txt": "0647bf30cc18a16a1dc56bb3222a26e3d204e652e2eba9065da6dc67ef808011",
  "prompts/predictions_one_reasoning_openai_gpt-5.4.txt": "9ea4f3d2516b54f1ca16443f0db1005fc70790785d9a47194b45244339b67816"
}


==> artifacts/api_text_inputs/description_templates/alwajh_desc.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 13 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Candidate Genera and Descriptions:
{genus_descriptions}


==> artifacts/api_text_inputs/description_templates/alwajh_desc_reasoning.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 13 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- First reason explicitly about which candidate descriptions match, and which you
  are ruling out and why, grounding each point in a feature you can see.
- Then select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Respond with ONLY a single JSON object, with no markdown fences and no text
  before or after it, in exactly this form:
  {"reasoning": "<your concise reasoning>", "genus": "<one genus from the list>"}
- The "genus" value must be the genus name alone, spelled exactly as it appears
  in the list below.

Candidate Genera and Descriptions:
{genus_descriptions}


==> artifacts/api_text_inputs/description_templates/one_desc_reasoning.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 39 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- First reason explicitly about which candidate descriptions match, and which you
  are ruling out and why, grounding each point in a feature you can see.
- Then select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Respond with ONLY a single JSON object, with no markdown fences and no text
  before or after it, in exactly this form:
  {"reasoning": "<your concise reasoning>", "genus": "<one genus from the list>"}
- The "genus" value must be the genus name alone, spelled exactly as it appears
  in the list below.

Candidate Genera and Descriptions:
{genus_descriptions}


==> artifacts/api_text_inputs/genus_descriptions_39.csv <==
label,in_alwajh_13,n_words,description
Acanthastrea,False,55,"The Acanthastrea coral is characterized by its large, fleshy polyps, which are circular to irregular in outline, often showcasing a mottled palette of dull browns, greens, and occasional vivid hues. Its colony is encrusting and broad, resembling a flat, stone-like surface, accentuated by spine-like structures and gentle, folded textures that convey a spiny, rich complexity."
Acropora,True,39,"Acropora is a vibrant, table-like coral with porous skeletal structures, exhibiting bright blue, green, yellow, or brown hues. It features flattened branches with ridges and unique tubular corallites at tips, growing over 2 meters wide, forming dynamic underwater habitats."
Agaricia,False,31,"Agaricia corals are massive and plate-like, featuring tan to yellow-brown colors with deep valleys and irregular fronds. They form complex horizontal plates, characterized by clear septocostae and a substantial, textured surface."
Astreopora,True,35,"Astreopora is a massive, hemispherical coral with rough, spine-covered surfaces in cream, beige, or brown, displaying crater-like corallites. These distinct, irregularly spaced structures reveal vibrant polyp tissue in hues of white, bright green, or yellow."
Colpophyllia,False,36,"Large, domed colonies resembling a human brain, with meandering brown ridges and valleys in whitish, green, or tan. Can grow up to 2 meters, robust, with retracted polyps by day, color variations enhancing its distinctive appearance."
Cyphastrea,False,37,"The Cyphastrea coral genus features massive, encrusting to columnar colonies with smooth or hillocky surfaces. Color varies from mottled grey to vibrant hues, with rounded corallites exhibiting 10-12 primary septa, creating a visually dense and intricate structure."
Dendrogyra,False,37,"Dendrogyra, or pillar coral, showcases tall, cylindrical columns resembling fingers, often in shades of beige and brown. Its polyp-topped structure has a furry texture, while the rounded base features conical skeletal processes, creating a striking, fan-like silhouette."
Diploastrea,True,36,"Imagine an enormous, dome-shaped coral, reaching up to 2 meters tall, with a smooth, even surface. Its color varies from uniform cream to gentle greenish tones. Thick, towering corallites form low cones, creating stability and resilience."
Diploria,False,37,"Diploria labyrinthiformis exhibits a hemispherical, brain-like shape, ranging in colors from brown to yellow and grey. Its deep, interconnected valleys, measuring up to 10 mm, cradle retractable polyps, lending a textured, varied surface to this robust coral."
Dipsastraea,False,34,"Dipsastraea corals exhibit large, dome-shaped colonies in beige or greenish yellow, with tightly fused, steeply plunging corallite walls. They feature retracted polyps and a noticeable groove at the upper edge, enhancing their intricate structure."
Echinophyllia,False,32,"The Echinophyllia genus showcases vase-shaped colonies, 8-10 cm wide, with circular polyps that exhibit brown or dark green colors. Its fleshy texture and distinct bulbous corallite structures enhance its intricate, pitted surface."
Echinopora,True,38,"The Echinopora genus features diverse corals, displaying vivid hues from amber to deep brown and pale greens. With plate-like shapes, prominent spines, and intricate textures of spiky dentations, they typically span 6 inches to 2 feet in size."
Favia,False,40,"Favia coral showcases massive, rounded colonies in a breathtaking array of colors, from pale yellows to vibrant reds and greens, featuring conical, slightly irregular corallites and fleshy polyps that hide in distinct patterns, creating a textured visual feast of nature."
Favites,True,36,"The Favites coral genus displays massive, dome-shaped colonies in various shades of brown, green, yellow, and purple, featuring polygonal and circular corallites. Its surface showcases intricate patterns, with fleshy, retracted polyps, projecting a robust, textured presence."
Fungiidae,False,37,"Fungiidae corals, also known as mushroom or plate corals, feature solitary, disc-like shapes with strikingly colorful mouths. Their textures range from smooth to coarse, with some species exhibiting long, soft tentacles, resembling anemones, and a vibrant palette."
Galaxea,True,33,"Galaxea coral features encrusting, massive colonies with oval to circular polyps that measure 1-7 cm wide. They exhibit vibrant colors such as green, brown, and contrasting white-tipped tentacles, creating a striking textural appearance."
Gardineroseris,False,34,"The Gardineroseris genus displays massive, encrusting colonies in hues of brown, beige, or greenish-yellow. Its polygonal corallites, measuring 4-8 mm, feature acute ridges, transparent short tentacles, and a central pillar-like columella, creating intricate textures."
Goniastrea,True,37,"Goniastrea corals form massive, spherical to dome-shaped colonies in beige or yellowish hues, with deep valleys and tall corallite walls. Their well-developed paliform lobes enhance their brain-like texture, while retracted polyps reveal intricate, polygonal structures by night."
Hydnophora,False,36,"Hydnophora displays stunning sprawling colonies, often composed of submassive encrusting shapes. Their color palette includes soothing cream, dull green, and ochre, adorned with charming conical mounds and short, furry tentacles, evoking a rich depth and texture."
Isopora,False,37,"The Isopora coral genus exhibits encrusting plates or thick ridges in pale cream or brown. Its broad, characteristic branches are smooth and rounded, often displaying slight tints of purple or pink, with fine spinules enhancing its texture."
Leptastrea,False,38,"Leptastrea corals feature a shaggy, encrusting form, showcasing vibrant colors like emerald green and cream beige. Their surface is marked by irregular grooves, while tightly packed, soft tentacles extend, creating a fuzzy texture, providing a rich visual experience."
Leptoria,False,32,"Leptoria corals present massive, ridged colonies, smooth surfaces in cream, brown, or green, with sinuous valleys and uniformly spaced septa. Their plate-like columellae lack central points, creating an intricate, textured underwater landscape."
Lobophyllia,True,36,"The Lobophyllia coral genus exhibits massive dome-shaped colonies with large, spiny, and vibrant polyps. Colors include striking greens, browns, and purples with notable darker outlines, forming a visually intricate tapestry of life beneath the ocean's surface."
Meandrina,False,37,"Meandrina, known as maze or brain coral, features submassive colonies with irregular, smooth surfaces and deep valleys. Its grey or pale brown color envelops large, rounded verrucae, resembling a labyrinth, inviting gentle touches across its textured body."
Merulina,False,30,"Merulina coral presents varied laminar, foliose, or branching structures in earthy tones of brown, blue, or green, characterized by thick ridges and fan-like valleys, featuring long, infrequently visible tentacles within."
Montastraea,False,39,"The Great Star Coral, Montastraea cavernosa, exhibits massive, dome-shaped colonies, reaching several meters. Its surface, adorned with large polyps, showcases shades of pale to deep brown, punctuated by vibrant fluorescent green and reddish hues, embodying the reef's intricate beauty."
Montipora,True,35,"Montipora exhibits a variety of growth forms, including stout branches and encrusting surfaces, displaying colors of beige, pinkish-brown, or green, with small, spiny polyps clustered at irregular intervals, giving it a textured and diverse appearance."
Mycedium,False,34,"Mycedium corals exhibit large, vase-shaped forms with contorted leaf-like plates, displaying bright colors around polyp mouths. Their surface features distinct, regular ridged patterns, with corallites 5-15 mm wide and arranged in neat, concentric rows."
Orbicella,False,38,"The Orbicella coral genus features massive, cylindrical colonies up to 3 meters wide, displaying shades of yellow or beige. Its rounded corallites, 4-5 mm wide, are surrounded by thick walls, creating a distinct lobed appearance in reef habitats."
Pachyseris,False,36,"The Elephant Skin Coral exhibits a greyish-beige to brown, corrugated surface with contorted ridges, resembling rugged hills. Its frond-like, vase-shaped colonies house transparent polyps nestled in valleys, creating an intricate, textured landscape across vast underwater expanses."
Pavona,False,34,"Pavona corals exhibit massive, meandering forms with rough surfaces of raised ridges, typically in pale brown or greenish-brown hues. Their polyp tentacles extend vibrantly at night, revealing white mouths, creating a lively, flower-like appearance."
Platygyra,False,37,"Platygyra coral exhibits massive, meandroid formations resembling brain structures, with thick, ragged brown walls contrasting against green or grey valleys. Its dome or plate shapes, retracted polyps, and intricately patterned surfaces create a visually striking marine presence."
Plesiastrea,False,34,"Plesiastrea, or bubble coral, showcases large, hemispherical colonies up to 80 cm wide, featuring smooth or lobate tissue vesicles, meandering corallites, and hues of yellow, cream, or green, presenting a vibrant, textured underwater landscape."
Pocillopora,True,38,"Pocillopora appears as a dense, cauliflower-like structure with robust, cylindrical branches adorned with textured verrucae. Its colors range from pale brown to vibrant pink, and the rounded ends are often soft to the touch, resembling a living sculpture."
Porites,True,35,"Porites corals appear as robust, irregular colonies of brown or greenish-brown, featuring finger-like lobes and well-formed corallites with pitted surfaces. Their textures vary from smooth to rough, enhancing their intricate shapes in diverse reef habitats."
Pseudodiploria,False,29,"Pseudodiploria displays massive, dome-shaped colonies with knobby, textured surfaces in beige, yellow, or greyish-brown tones, featuring prominent ridges and valleys, while housing small worms that enhance its unique structure."
Seriatopora,True,39,"The Seriatopora coral genus showcases delicate, tapering branches that form intricate, bush-like structures. Its polyp-covered surfaces can exhibit a palette of colors ranging from deep brown to soft pink, with tips often pale or white, enriching the underwater landscape."
Siderastrea,False,34,"The massive starlet coral presents as rounded boulder-shaped structures, boasting a smooth, dimpled surface of a light reddish-brown hue, with shallow, symmetrical corallites measuring 3-5 mm, emanating an intricate pattern beneath the sea's surface."
Stylophora,True,38,"The Stylophora genus, or Cat's Paw corals, features branching colonies with smooth, rounded tips. Colors range from brown and beige to pink and purplish-brown, with paler tips. Their small polyps extend during the day, showcasing vivid, knob-like tentacles."


==> artifacts/api_text_inputs/prompts/predictions_alwajh_direct_anthropic_claude-opus-5.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 13 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Genus List:
Acropora
Astreopora
Diploastrea
Echinopora
Favites
Galaxea
Goniastrea
Lobophyllia
Montipora
Pocillopora
Porites
Seriatopora
Stylophora


==> artifacts/api_text_inputs/prompts/predictions_alwajh_direct_desc_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 13 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Candidate Genera and Descriptions:
Acropora: Acropora is a vibrant, table-like coral with porous skeletal structures, exhibiting bright blue, green, yellow, or brown hues. It features flattened branches with ridges and unique tubular corallites at tips, growing over 2 meters wide, forming dynamic underwater habitats.

Astreopora: Astreopora is a massive, hemispherical coral with rough, spine-covered surfaces in cream, beige, or brown, displaying crater-like corallites. These distinct, irregularly spaced structures reveal vibrant polyp tissue in hues of white, bright green, or yellow.

Diploastrea: Imagine an enormous, dome-shaped coral, reaching up to 2 meters tall, with a smooth, even surface. Its color varies from uniform cream to gentle greenish tones. Thick, towering corallites form low cones, creating stability and resilience.

Echinopora: The Echinopora genus features diverse corals, displaying vivid hues from amber to deep brown and pale greens. With plate-like shapes, prominent spines, and intricate textures of spiky dentations, they typically span 6 inches to 2 feet in size.

Favites: The Favites coral genus displays massive, dome-shaped colonies in various shades of brown, green, yellow, and purple, featuring polygonal and circular corallites. Its surface showcases intricate patterns, with fleshy, retracted polyps, projecting a robust, textured presence.

Galaxea: Galaxea coral features encrusting, massive colonies with oval to circular polyps that measure 1-7 cm wide. They exhibit vibrant colors such as green, brown, and contrasting white-tipped tentacles, creating a striking textural appearance.

Goniastrea: Goniastrea corals form massive, spherical to dome-shaped colonies in beige or yellowish hues, with deep valleys and tall corallite walls. Their well-developed paliform lobes enhance their brain-like texture, while retracted polyps reveal intricate, polygonal structures by night.

Lobophyllia: The Lobophyllia coral genus exhibits massive dome-shaped colonies with large, spiny, and vibrant polyps. Colors include striking greens, browns, and purples with notable darker outlines, forming a visually intricate tapestry of life beneath the ocean's surface.

Montipora: Montipora exhibits a variety of growth forms, including stout branches and encrusting surfaces, displaying colors of beige, pinkish-brown, or green, with small, spiny polyps clustered at irregular intervals, giving it a textured and diverse appearance.

Pocillopora: Pocillopora appears as a dense, cauliflower-like structure with robust, cylindrical branches adorned with textured verrucae. Its colors range from pale brown to vibrant pink, and the rounded ends are often soft to the touch, resembling a living sculpture.

Porites: Porites corals appear as robust, irregular colonies of brown or greenish-brown, featuring finger-like lobes and well-formed corallites with pitted surfaces. Their textures vary from smooth to rough, enhancing their intricate shapes in diverse reef habitats.

Seriatopora: The Seriatopora coral genus showcases delicate, tapering branches that form intricate, bush-like structures. Its polyp-covered surfaces can exhibit a palette of colors ranging from deep brown to soft pink, with tips often pale or white, enriching the underwater landscape.

Stylophora: The Stylophora genus, or Cat's Paw corals, features branching colonies with smooth, rounded tips. Colors range from brown and beige to pink and purplish-brown, with paler tips. Their small polyps extend during the day, showcasing vivid, knob-like tentacles.


==> artifacts/api_text_inputs/prompts/predictions_alwajh_direct_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 13 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Genus List:
Acropora
Astreopora
Diploastrea
Echinopora
Favites
Galaxea
Goniastrea
Lobophyllia
Montipora
Pocillopora
Porites
Seriatopora
Stylophora


==> artifacts/api_text_inputs/prompts/predictions_alwajh_reasoning_desc_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 13 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- First reason explicitly about which candidate descriptions match, and which you
  are ruling out and why, grounding each point in a feature you can see.
- Then select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Respond with ONLY a single JSON object, with no markdown fences and no text
  before or after it, in exactly this form:
  {"reasoning": "<your concise reasoning>", "genus": "<one genus from the list>"}
- The "genus" value must be the genus name alone, spelled exactly as it appears
  in the list below.

Candidate Genera and Descriptions:
Acropora: Acropora is a vibrant, table-like coral with porous skeletal structures, exhibiting bright blue, green, yellow, or brown hues. It features flattened branches with ridges and unique tubular corallites at tips, growing over 2 meters wide, forming dynamic underwater habitats.

Astreopora: Astreopora is a massive, hemispherical coral with rough, spine-covered surfaces in cream, beige, or brown, displaying crater-like corallites. These distinct, irregularly spaced structures reveal vibrant polyp tissue in hues of white, bright green, or yellow.

Diploastrea: Imagine an enormous, dome-shaped coral, reaching up to 2 meters tall, with a smooth, even surface. Its color varies from uniform cream to gentle greenish tones. Thick, towering corallites form low cones, creating stability and resilience.

Echinopora: The Echinopora genus features diverse corals, displaying vivid hues from amber to deep brown and pale greens. With plate-like shapes, prominent spines, and intricate textures of spiky dentations, they typically span 6 inches to 2 feet in size.

Favites: The Favites coral genus displays massive, dome-shaped colonies in various shades of brown, green, yellow, and purple, featuring polygonal and circular corallites. Its surface showcases intricate patterns, with fleshy, retracted polyps, projecting a robust, textured presence.

Galaxea: Galaxea coral features encrusting, massive colonies with oval to circular polyps that measure 1-7 cm wide. They exhibit vibrant colors such as green, brown, and contrasting white-tipped tentacles, creating a striking textural appearance.

Goniastrea: Goniastrea corals form massive, spherical to dome-shaped colonies in beige or yellowish hues, with deep valleys and tall corallite walls. Their well-developed paliform lobes enhance their brain-like texture, while retracted polyps reveal intricate, polygonal structures by night.

Lobophyllia: The Lobophyllia coral genus exhibits massive dome-shaped colonies with large, spiny, and vibrant polyps. Colors include striking greens, browns, and purples with notable darker outlines, forming a visually intricate tapestry of life beneath the ocean's surface.

Montipora: Montipora exhibits a variety of growth forms, including stout branches and encrusting surfaces, displaying colors of beige, pinkish-brown, or green, with small, spiny polyps clustered at irregular intervals, giving it a textured and diverse appearance.

Pocillopora: Pocillopora appears as a dense, cauliflower-like structure with robust, cylindrical branches adorned with textured verrucae. Its colors range from pale brown to vibrant pink, and the rounded ends are often soft to the touch, resembling a living sculpture.

Porites: Porites corals appear as robust, irregular colonies of brown or greenish-brown, featuring finger-like lobes and well-formed corallites with pitted surfaces. Their textures vary from smooth to rough, enhancing their intricate shapes in diverse reef habitats.

Seriatopora: The Seriatopora coral genus showcases delicate, tapering branches that form intricate, bush-like structures. Its polyp-covered surfaces can exhibit a palette of colors ranging from deep brown to soft pink, with tips often pale or white, enriching the underwater landscape.

Stylophora: The Stylophora genus, or Cat's Paw corals, features branching colonies with smooth, rounded tips. Colors range from brown and beige to pink and purplish-brown, with paler tips. Their small polyps extend during the day, showcasing vivid, knob-like tentacles.


==> artifacts/api_text_inputs/prompts/predictions_alwajh_reasoning_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 13 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- First reason about the visually diagnostic features of the coral in the center
  of the image: corallite size, shape and arrangement, septa and costae, wall
  structure, colony growth form, surface texture, and colour.
- Then select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Respond with ONLY a single JSON object, with no markdown fences and no text
  before or after it, in exactly this form:
  {"reasoning": "<your concise reasoning>", "genus": "<one genus from the list>"}
- The "genus" value must be the genus name alone, spelled exactly as it appears
  in the list below.

Genus List:
Acropora
Astreopora
Diploastrea
Echinopora
Favites
Galaxea
Goniastrea
Lobophyllia
Montipora
Pocillopora
Porites
Seriatopora
Stylophora


==> artifacts/api_text_inputs/prompts/predictions_one_direct_anthropic_claude-opus-5.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 39 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Genus List:
Acanthastrea
Acropora
Agaricia
Astreopora
Colpophyllia
Cyphastrea
Dendrogyra
Diploastrea
Diploria
Dipsastraea
Echinophyllia
Echinopora
Favia
Favites
Fungiidae
Galaxea
Gardineroseris
Goniastrea
Hydnophora
Isopora
Leptastrea
Leptoria
Lobophyllia
Meandrina
Merulina
Montastraea
Montipora
Mycedium
Orbicella
Pachyseris
Pavona
Platygyra
Plesiastrea
Pocillopora
Porites
Pseudodiploria
Seriatopora
Siderastrea
Stylophora


==> artifacts/api_text_inputs/prompts/predictions_one_direct_desc_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.

Task:
You are given:
1. An image of a coral colony.
2. A list of 39 candidate coral genera.
3. A short description for each genus, summarizing its distinguishing morphological characteristics.

Your task is to identify which genus the coral colony belongs to.

Instructions:
- Carefully compare the visual characteristics of the coral in the image with the descriptions of all candidate genera.
- Use the genus descriptions as the primary reference when distinguishing between visually similar genera.
- Consider characteristics such as colony growth form, branching pattern, corallite arrangement, surface texture, and any other diagnostic morphological features described.
- Select the single genus whose description best matches the coral in the image.

Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Candidate Genera and Descriptions:
Acanthastrea: The Acanthastrea coral is characterized by its large, fleshy polyps, which are circular to irregular in outline, often showcasing a mottled palette of dull browns, greens, and occasional vivid hues. Its colony is encrusting and broad, resembling a flat, stone-like surface, accentuated by spine-like structures and gentle, folded textures that convey a spiny, rich complexity.

Acropora: Acropora is a vibrant, table-like coral with porous skeletal structures, exhibiting bright blue, green, yellow, or brown hues. It features flattened branches with ridges and unique tubular corallites at tips, growing over 2 meters wide, forming dynamic underwater habitats.

Agaricia: Agaricia corals are massive and plate-like, featuring tan to yellow-brown colors with deep valleys and irregular fronds. They form complex horizontal plates, characterized by clear septocostae and a substantial, textured surface.

Astreopora: Astreopora is a massive, hemispherical coral with rough, spine-covered surfaces in cream, beige, or brown, displaying crater-like corallites. These distinct, irregularly spaced structures reveal vibrant polyp tissue in hues of white, bright green, or yellow.

Colpophyllia: Large, domed colonies resembling a human brain, with meandering brown ridges and valleys in whitish, green, or tan. Can grow up to 2 meters, robust, with retracted polyps by day, color variations enhancing its distinctive appearance.

Cyphastrea: The Cyphastrea coral genus features massive, encrusting to columnar colonies with smooth or hillocky surfaces. Color varies from mottled grey to vibrant hues, with rounded corallites exhibiting 10-12 primary septa, creating a visually dense and intricate structure.

Dendrogyra: Dendrogyra, or pillar coral, showcases tall, cylindrical columns resembling fingers, often in shades of beige and brown. Its polyp-topped structure has a furry texture, while the rounded base features conical skeletal processes, creating a striking, fan-like silhouette.

Diploastrea: Imagine an enormous, dome-shaped coral, reaching up to 2 meters tall, with a smooth, even surface. Its color varies from uniform cream to gentle greenish tones. Thick, towering corallites form low cones, creating stability and resilience.

Diploria: Diploria labyrinthiformis exhibits a hemispherical, brain-like shape, ranging in colors from brown to yellow and grey. Its deep, interconnected valleys, measuring up to 10 mm, cradle retractable polyps, lending a textured, varied surface to this robust coral.

Dipsastraea: Dipsastraea corals exhibit large, dome-shaped colonies in beige or greenish yellow, with tightly fused, steeply plunging corallite walls. They feature retracted polyps and a noticeable groove at the upper edge, enhancing their intricate structure.

Echinophyllia: The Echinophyllia genus showcases vase-shaped colonies, 8-10 cm wide, with circular polyps that exhibit brown or dark green colors. Its fleshy texture and distinct bulbous corallite structures enhance its intricate, pitted surface.

Echinopora: The Echinopora genus features diverse corals, displaying vivid hues from amber to deep brown and pale greens. With plate-like shapes, prominent spines, and intricate textures of spiky dentations, they typically span 6 inches to 2 feet in size.

Favia: Favia coral showcases massive, rounded colonies in a breathtaking array of colors, from pale yellows to vibrant reds and greens, featuring conical, slightly irregular corallites and fleshy polyps that hide in distinct patterns, creating a textured visual feast of nature.

Favites: The Favites coral genus displays massive, dome-shaped colonies in various shades of brown, green, yellow, and purple, featuring polygonal and circular corallites. Its surface showcases intricate patterns, with fleshy, retracted polyps, projecting a robust, textured presence.

Fungiidae: Fungiidae corals, also known as mushroom or plate corals, feature solitary, disc-like shapes with strikingly colorful mouths. Their textures range from smooth to coarse, with some species exhibiting long, soft tentacles, resembling anemones, and a vibrant palette.

Galaxea: Galaxea coral features encrusting, massive colonies with oval to circular polyps that measure 1-7 cm wide. They exhibit vibrant colors such as green, brown, and contrasting white-tipped tentacles, creating a striking textural appearance.

Gardineroseris: The Gardineroseris genus displays massive, encrusting colonies in hues of brown, beige, or greenish-yellow. Its polygonal corallites, measuring 4-8 mm, feature acute ridges, transparent short tentacles, and a central pillar-like columella, creating intricate textures.

Goniastrea: Goniastrea corals form massive, spherical to dome-shaped colonies in beige or yellowish hues, with deep valleys and tall corallite walls. Their well-developed paliform lobes enhance their brain-like texture, while retracted polyps reveal intricate, polygonal structures by night.

Hydnophora: Hydnophora displays stunning sprawling colonies, often composed of submassive encrusting shapes. Their color palette includes soothing cream, dull green, and ochre, adorned with charming conical mounds and short, furry tentacles, evoking a rich depth and texture.

Isopora: The Isopora coral genus exhibits encrusting plates or thick ridges in pale cream or brown. Its broad, characteristic branches are smooth and rounded, often displaying slight tints of purple or pink, with fine spinules enhancing its texture.

Leptastrea: Leptastrea corals feature a shaggy, encrusting form, showcasing vibrant colors like emerald green and cream beige. Their surface is marked by irregular grooves, while tightly packed, soft tentacles extend, creating a fuzzy texture, providing a rich visual experience.

Leptoria: Leptoria corals present massive, ridged colonies, smooth surfaces in cream, brown, or green, with sinuous valleys and uniformly spaced septa. Their plate-like columellae lack central points, creating an intricate, textured underwater landscape.

Lobophyllia: The Lobophyllia coral genus exhibits massive dome-shaped colonies with large, spiny, and vibrant polyps. Colors include striking greens, browns, and purples with notable darker outlines, forming a visually intricate tapestry of life beneath the ocean's surface.

Meandrina: Meandrina, known as maze or brain coral, features submassive colonies with irregular, smooth surfaces and deep valleys. Its grey or pale brown color envelops large, rounded verrucae, resembling a labyrinth, inviting gentle touches across its textured body.

Merulina: Merulina coral presents varied laminar, foliose, or branching structures in earthy tones of brown, blue, or green, characterized by thick ridges and fan-like valleys, featuring long, infrequently visible tentacles within.

Montastraea: The Great Star Coral, Montastraea cavernosa, exhibits massive, dome-shaped colonies, reaching several meters. Its surface, adorned with large polyps, showcases shades of pale to deep brown, punctuated by vibrant fluorescent green and reddish hues, embodying the reef's intricate beauty.

Montipora: Montipora exhibits a variety of growth forms, including stout branches and encrusting surfaces, displaying colors of beige, pinkish-brown, or green, with small, spiny polyps clustered at irregular intervals, giving it a textured and diverse appearance.

Mycedium: Mycedium corals exhibit large, vase-shaped forms with contorted leaf-like plates, displaying bright colors around polyp mouths. Their surface features distinct, regular ridged patterns, with corallites 5-15 mm wide and arranged in neat, concentric rows.

Orbicella: The Orbicella coral genus features massive, cylindrical colonies up to 3 meters wide, displaying shades of yellow or beige. Its rounded corallites, 4-5 mm wide, are surrounded by thick walls, creating a distinct lobed appearance in reef habitats.

Pachyseris: The Elephant Skin Coral exhibits a greyish-beige to brown, corrugated surface with contorted ridges, resembling rugged hills. Its frond-like, vase-shaped colonies house transparent polyps nestled in valleys, creating an intricate, textured landscape across vast underwater expanses.

Pavona: Pavona corals exhibit massive, meandering forms with rough surfaces of raised ridges, typically in pale brown or greenish-brown hues. Their polyp tentacles extend vibrantly at night, revealing white mouths, creating a lively, flower-like appearance.

Platygyra: Platygyra coral exhibits massive, meandroid formations resembling brain structures, with thick, ragged brown walls contrasting against green or grey valleys. Its dome or plate shapes, retracted polyps, and intricately patterned surfaces create a visually striking marine presence.

Plesiastrea: Plesiastrea, or bubble coral, showcases large, hemispherical colonies up to 80 cm wide, featuring smooth or lobate tissue vesicles, meandering corallites, and hues of yellow, cream, or green, presenting a vibrant, textured underwater landscape.

Pocillopora: Pocillopora appears as a dense, cauliflower-like structure with robust, cylindrical branches adorned with textured verrucae. Its colors range from pale brown to vibrant pink, and the rounded ends are often soft to the touch, resembling a living sculpture.

Porites: Porites corals appear as robust, irregular colonies of brown or greenish-brown, featuring finger-like lobes and well-formed corallites with pitted surfaces. Their textures vary from smooth to rough, enhancing their intricate shapes in diverse reef habitats.

Pseudodiploria: Pseudodiploria displays massive, dome-shaped colonies with knobby, textured surfaces in beige, yellow, or greyish-brown tones, featuring prominent ridges and valleys, while housing small worms that enhance its unique structure.

Seriatopora: The Seriatopora coral genus showcases delicate, tapering branches that form intricate, bush-like structures. Its polyp-covered surfaces can exhibit a palette of colors ranging from deep brown to soft pink, with tips often pale or white, enriching the underwater landscape.

Siderastrea: The massive starlet coral presents as rounded boulder-shaped structures, boasting a smooth, dimpled surface of a light reddish-brown hue, with shallow, symmetrical corallites measuring 3-5 mm, emanating an intricate pattern beneath the sea's surface.

Stylophora: The Stylophora genus, or Cat's Paw corals, features branching colonies with smooth, rounded tips. Colors range from brown and beige to pink and purplish-brown, with paler tips. Their small polyps extend during the day, showcasing vivid, knob-like tentacles.


==> artifacts/api_text_inputs/prompts/predictions_one_direct_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 39 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- You must select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Do NOT provide any explanation.
- Do NOT describe the coral.
- Output ONLY the genus name.

Genus List:
Acanthastrea
Acropora
Agaricia
Astreopora
Colpophyllia
Cyphastrea
Dendrogyra
Diploastrea
Diploria
Dipsastraea
Echinophyllia
Echinopora
Favia
Favites
Fungiidae
Galaxea
Gardineroseris
Goniastrea
Hydnophora
Isopora
Leptastrea
Leptoria
Lobophyllia
Meandrina
Merulina
Montastraea
Montipora
Mycedium
Orbicella
Pachyseris
Pavona
Platygyra
Plesiastrea
Pocillopora
Porites
Pseudodiploria
Seriatopora
Siderastrea
Stylophora


==> artifacts/api_text_inputs/prompts/predictions_one_reasoning_openai_gpt-5.4.txt <==
You are a marine biologist specializing in coral taxonomy.
Task:
You are given:
1. An image of a coral colony.
2. A list of 39 possible coral genera.

Your job is to identify which genus the coral in the image belongs to.
Rules:
- First reason about the visually diagnostic features of the coral in the center
  of the image: corallite size, shape and arrangement, septa and costae, wall
  structure, colony growth form, surface texture, and colour.
- Then select exactly ONE genus.
- The answer MUST be one of the provided genera.
- Respond with ONLY a single JSON object, with no markdown fences and no text
  before or after it, in exactly this form:
  {"reasoning": "<your concise reasoning>", "genus": "<one genus from the list>"}
- The "genus" value must be the genus name alone, spelled exactly as it appears
  in the list below.

Genus List:
Acanthastrea
Acropora
Agaricia
Astreopora
Colpophyllia
Cyphastrea
Dendrogyra
Diploastrea
Diploria
Dipsastraea
Echinophyllia
Echinopora
Favia
Favites
Fungiidae
Galaxea
Gardineroseris
Goniastrea
Hydnophora
Isopora
Leptastrea
Leptoria
Lobophyllia
Meandrina
Merulina
Montastraea
Montipora
Mycedium
Orbicella
Pachyseris
Pavona
Platygyra
Plesiastrea
Pocillopora
Porites
Pseudodiploria
Seriatopora
Siderastrea
Stylophora

